The conjectured S-type retrograde planet in nu Octantis: more evidence including four years of iodine-cell radial velocities

We report 1212 radial-velocity (RV) measurements obtained in the years 2009-2013 using an iodine cell for the spectroscopic binary nu Octantis (K1III/IV). This system (a_bin~2.6 au, P~1050 days) is conjectured to have a Jovian planet with a semi-major axis half that of the binary host. The extreme geometry only permits long-term stability if the planet is in a retrograde orbit. Whilst the reality of the planet (P~415 days) remains uncertain, other scenarios (stellar variability or apsidal motion caused by a yet unobserved third star) continue to appear substantially less credible based on CCF bisectors, line-depth ratios and many other independent details. If this evidence is validated but the planet is disproved, the claims of other planets using RVs will be seriously challenged. We also describe a significant revision to the previously published RVs and the full set of 1437 RVs now encompasses nearly 13 years. The sensitive orbital dynamics allow us to constrain the three-dimensional architecture with a broad prior probability distribution on the mutual inclination, which with posterior samples obtained from an N-body Markov chain Monte Carlo is found to be 158.4 +/- 1.2 deg. None of these samples are dynamically stable beyond 1 Myr. However, a grid search around the best-fitting solution finds a region that has many models stable for 10 Myr, and includes one model within 1-sigma that is stable for at least 100 Myr. The planet's exceptional nature demands robust independent verification and makes the theoretical understanding of its formation a worthy challenge.

==> 1180_i2_rvs_paper.dat <==
   4854.1147    3.925     3.6    3.5271        84 
   4854.1190    3.926     3.6    3.5302        88 
   4854.1226    3.923     3.5    3.5329        89 
   4854.1270    3.931     3.7    3.5360        85 
   4855.1861    3.958     4.3    3.8538        72 
   4855.1908    3.956     4.2    3.8568        71 
   4856.1619    3.981     3.9    4.1131        78 
   4856.1694    3.983     3.6    4.1182        82 
   4856.1786    3.977     3.5    4.1243        83 
   5182.9270    9.522     4.2   -6.6158        62 
   5182.9864    9.529     3.5   -6.5974        74 
   5182.9943    9.533     3.6   -6.5942        75 
   5183.0002    9.532     3.8   -6.5917        78 
   5183.0063    9.531     3.9   -6.5890        79 
   5184.9053    9.497     3.6   -6.0992        81 
   5184.9142    9.487     4.0   -6.0975        71 
   5185.8782    9.468     3.3   -5.8400       112 
   5185.8856    9.468     3.2   -5.8391       117 
   5185.8934    9.462     3.3   -5.8380       116 
   5185.9008    9.461     3.3   -5.8367       119 
   5185.9083    9.455     3.2   -5.8353       113 
   5185.9169    9.458     2.9   -5.8335       115 
   5185.9252    9.464     3.2   -5.8315       120 
   5185.9327    9.464     3.0   -5.8296       122 
   5185.9400    9.464     3.1   -5.8275       123 
   5185.9485    9.466     3.3   -5.8250       121 
   5185.9571    9.469     3.3   -5.8221       120 
   5185.9649    9.463     3.4   -5.8194       115 
   5185.9726    9.465     3.3   -5.8165       111 
   5185.9802    9.463     3.2   -5.8135       105 
   5185.9883    9.460     3.3   -5.8101       113 
   5186.8820    9.448     3.4   -5.5748       103 
   5186.8861    9.445     3.4   -5.5743       108 
   5186.8900    9.446     3.3   -5.5737       105 
   5186.8940    9.440     3.2   -5.5730       106 
   5186.8980    9.440     3.3   -5.5723       106 
   5186.9024    9.439     3.6   -5.5715       106 
   5186.9065    9.434     3.4   -5.5707       103 
   5186.9106    9.433     3.5   -5.5698        99 
   5186.9174    9.439     3.1   -5.5683       139 
   5186.9250    9.440     3.1   -5.5664       135 
   5186.9324    9.439     3.2   -5.5644       137 
   5186.9406    9.439     3.2   -5.5620       135 
   5232.8693    7.626     3.3    7.0151       128 
   5232.8782    7.631     3.5    7.0191       126 
   5233.8560    7.593     3.3    7.2608       131 
   5233.8624    7.596     3.2    7.2635       132 
   5233.8686    7.595     3.3    7.2662       132 
   5259.8904    6.087     4.9   12.7545       101 
   5259.8976    6.085     5.2   12.7585       122 
   5272.8697    5.242     3.1   14.5475       111 
   5272.8773    5.238     3.0   14.5515       110 
   5273.8309    5.168     3.5   14.6357        95 
   5273.8355    5.166     3.6   14.6378        94 
   5273.8418    5.169     3.4   14.6408        94 
   5274.8292    5.108     3.7   14.7374       101 
   5274.8403    5.111     3.5   14.7426       103 
   5321.7748    1.885     3.6   14.3714       106 
   5321.7832    1.887     3.3   14.3743       110 
   5321.7914    1.884     3.4   14.3771       105 
   5322.1484    1.866     2.9   14.4097       136 
   5322.1550    1.863     3.1   14.4074       136 
   5322.1610    1.861     3.2   14.4051       136 
   5349.2506    0.172     4.2    9.9005        86 
   5349.2582    0.162     5.7    9.8955        46 
   5350.2379    0.114     3.2    9.7003       130 
   5350.2451    0.114     3.2    9.6954       127 
   5350.2526    0.111     3.0    9.6905       125 
   5351.2750    0.055     3.1    9.4640       156 
   5351.2825    0.047     2.8    9.4591       158 
   5363.2434   -0.608     3.4    6.7420        88 
   5363.2505   -0.605     3.4    6.7371        87 
   5363.2579   -0.601     3.3    6.7321        87 
   5363.2655   -0.604     3.3    6.7270        90 
   5363.2728   -0.605     3.4    6.7222        93 
   5363.2830   -0.608     3.0    6.7155       120 
   5375.2575   -1.202     2.9    3.7372       134 
   5375.2649   -1.205     3.1    3.7325       135 
   5375.2723   -1.206     3.1    3.7278       133 
   5375.2797   -1.210     3.0    3.7232       134 
   5375.2871   -1.204     2.9    3.7188       136 
   5375.2945   -1.209     3.2    3.7144       128 
   5376.1928   -1.252     3.5    3.5246       124 
   5376.2002   -1.259     3.1    3.5194       124 
   5376.2076   -1.258     3.4    3.5141       125 
   5376.2150   -1.253     3.4    3.5089       123 
   5376.2224   -1.243     3.0    3.5038       123 
   5376.2298   -1.248     2.9    3.4987       121 
   5376.2372   -1.249     3.2    3.4937       121 
   5376.2446   -1.250     3.4    3.4888       124 
   5376.2521   -1.250     3.3    3.4838       123 
   5376.2595   -1.252     3.2    3.4791       123 
   5376.2698   -1.254     3.0    3.4725       156 
   5376.2771   -1.254     3.1    3.4680       155 
   5376.2846   -1.256     3.0    3.4635       146 
   5376.2919   -1.245     2.8    3.4592       152 
   5377.2545   -1.295     3.2    3.2243       159 
   5377.2617   -1.291     3.0    3.2197       141 
   5377.2696   -1.297     3.2    3.2148       122 
   5377.2769   -1.300     3.4    3.2102       117 
   5377.2841   -1.301     3.6    3.2059       104 
   5377.2916   -1.301     3.2    3.2016       148 
   5378.2237   -1.350     3.2    2.9857       122 
   5378.2298   -1.351     3.2    2.9816       124 
   5378.2360   -1.352     3.4    2.9774       122 
   5378.2420   -1.348     3.3    2.9735       118 
   5378.2480   -1.338     3.3    2.9695       116 
   5378.2540   -1.338     3.1    2.9656       122 
   5378.2600   -1.337     3.3    2.9618       123 
   5378.2660   -1.333     3.3    2.9580       120 
   5378.2721   -1.335     3.3    2.9543       121 
   5378.2781   -1.339     3.3    2.9506       119 
   5378.2842   -1.349     3.0    2.9470       124 
   5378.2901   -1.348     3.0    2.9436       125 
   5378.2962   -1.355     3.4    2.9401       131 
   5379.1795   -1.393     2.9    2.7567       153 
   5379.1869   -1.386     2.9    2.7514       154 
   5379.1944   -1.383     2.8    2.7461       156 
   5379.2019   -1.379     2.8    2.7408       158 
   5379.2091   -1.382     2.7    2.7357       160 
   5379.2171   -1.384     2.9    2.7302       165 
   5379.2245   -1.391     2.9    2.7251       162 
   5379.2319   -1.393     2.8    2.7201       156 
   5379.2394   -1.394     3.0    2.7151       157 
   5379.2467   -1.393     2.9    2.7102       161 
   5380.1889   -1.433     2.9    2.4888       140 
   5380.1961   -1.431     2.8    2.4837       130 
   5380.2037   -1.430     3.0    2.4783       134 
   5380.2112   -1.432     3.1    2.4731       145 
   5380.2185   -1.436     3.0    2.4681       149 
   5380.2275   -1.434     2.7    2.4620       150 
   5380.2349   -1.435     2.9    2.4569       152 
   5380.2423   -1.430     2.8    2.4521       154 
   5380.2497   -1.424     3.1    2.4473       150 
   5380.2570   -1.430     2.9    2.4426       148 
   5381.1303   -1.487     3.0    2.2689       132 
   5381.1377   -1.487     3.0    2.2636       133 
   5381.1452   -1.482     2.8    2.2582       136 
   5381.1526   -1.478     2.9    2.2528       140 
   5381.1599   -1.476     3.0    2.2476       139 
   5381.1673   -1.475     3.0    2.2422       137 
   5381.1749   -1.474     2.8    2.2367       141 
   5381.1823   -1.476     2.8    2.2315       142 
   5381.1897   -1.478     2.9    2.2261       141 
   5381.1971   -1.480     2.8    2.2209       146 
   5381.2050   -1.484     2.7    2.2154       146 
   5381.2125   -1.485     3.0    2.2102       145 
   5381.2198   -1.485     2.9    2.2051       144 
   5381.2273   -1.480     3.0    2.2001       143 
   5381.2347   -1.479     2.9    2.1951       148 
   5381.2634   -1.487     2.7    2.1767       143 
   5381.2709   -1.486     2.9    2.1722       143 
   5381.2783   -1.486     2.8    2.1678       144 
   5382.1929   -1.522     2.8    1.9609       161 
   5382.2003   -1.525     2.8    1.9557       165 
   5382.2077   -1.533     2.8    1.9505       163 
   5382.2150   -1.537     2.8    1.9455       155 
   5382.2227   -1.529     2.8    1.9403       155 
   5382.2309   -1.529     3.0    1.9347       151 
   5382.2382   -1.522     2.9    1.9299       159 
   5382.2455   -1.520     3.0    1.9252       143 
   5382.2530   -1.517     2.9    1.9204       139 
   5382.2605   -1.518     2.8    1.9157       143 
   5403.8894   -2.380     3.6   -3.6510        91 
   5403.8972   -2.380     3.5   -3.6542        86 
   5403.9042   -2.378     3.3   -3.6572        98 
   5403.9117   -2.372     3.6   -3.6605        97 
   5403.9191   -2.368     3.6   -3.6640        94 
   5403.9265   -2.366     3.4   -3.6676        95 
   5403.9336   -2.381     3.8   -3.6712        67 
   5403.9417   -2.383     3.7   -3.6754        89 
   5403.9485   -2.389     3.7   -3.6791        84 
   5404.0323   -2.383     3.4   -3.7317        99 
   5404.0396   -2.387     3.6   -3.7368        90 
   5404.0473   -2.389     3.5   -3.7421        85 
   5404.0544   -2.395     4.6   -3.7471        63 
   5404.0659   -2.391     4.6   -3.7554        57 
   5404.0737   -2.379     3.6   -3.7609        95 
   5404.0807   -2.382     4.2   -3.7659        74 
   5404.0885   -2.376     3.6   -3.7715        98 
   5404.0957   -2.389     3.7   -3.7768        85 
   5406.2599   -2.456     3.2   -4.3919       138 
   5406.2727   -2.459     3.1   -4.3975       128 
   5406.2802   -2.455     3.3   -4.4006       127 
   5406.2876   -2.463     3.0   -4.4036       129 
   5407.2127   -2.482     3.4   -4.6221       149 
   5407.2200   -2.484     3.3   -4.6261       153 
   5407.2274   -2.483     3.4   -4.6301       161 
   5407.2347   -2.485     3.2   -4.6340       164 
   5407.2421   -2.487     3.3   -4.6377       163 
   5407.2496   -2.493     3.6   -4.6414       162 
   5407.2569   -2.499     3.4   -4.6448       159 
   5407.2644   -2.500     3.5   -4.6482       159 
   5407.2719   -2.496     3.6   -4.6514       151 
   5407.2791   -2.489     3.7   -4.6544       152 
   5407.2867   -2.488     3.4   -4.6573       148 
   5407.2940   -2.482     3.5   -4.6600       142 
   5432.0430   -3.172     2.8  -10.3434       132 
   5432.0503   -3.164     2.9  -10.3482       137 
   5432.0577   -3.165     2.8  -10.3530       135 
   5432.0651   -3.160     3.0  -10.3578       133 
   5432.0726   -3.162     2.8  -10.3625       135 
   5432.0799   -3.163     3.0  -10.3671       138 
   5432.0873   -3.168     2.9  -10.3717       136 
   5432.0947   -3.169     2.9  -10.3762       136 
   5432.1021   -3.170     3.0  -10.3807       137 
   5432.1096   -3.174     3.0  -10.3850       132 
   5432.1170   -3.168     3.0  -10.3893       139 
   5432.1244   -3.169     3.1  -10.3934       136 
   5432.1318   -3.166     3.1  -10.3975       132 
   5432.1393   -3.168     3.0  -10.4014       136 
   5432.1466   -3.171     2.9  -10.4052       128 
   5432.1540   -3.167     2.9  -10.4089       127 
   5432.1615   -3.172     3.1  -10.4126       117 
   5432.1688   -3.173     3.0  -10.4160       118 
   5432.1764   -3.174     3.1  -10.4194       113 
   5432.1837   -3.175     3.0  -10.4225       115 
   5432.1933   -3.174     3.1  -10.4264       113 
   5432.2007   -3.174     3.0  -10.4292       114 
   5432.2081   -3.172     3.1  -10.4319       113 
   5432.2155   -3.169     3.0  -10.4345       114 
   5432.2230   -3.172     3.0  -10.4369       114 
   5432.2303   -3.177     3.2  -10.4391       111 
   5432.2377   -3.179     3.3  -10.4412       111 
   5432.2451   -3.177     3.0  -10.4431       111 
   5432.2526   -3.173     2.9  -10.4449       112 
   5432.2600   -3.169     3.2  -10.4465       112 
   5433.1783   -3.187     2.8  -10.6213       143 
   5433.1862   -3.194     2.8  -10.6246       131 
   5433.1934   -3.193     3.0  -10.6274       133 
   5433.2007   -3.193     3.0  -10.6301       136 
   5433.2081   -3.200     2.7  -10.6328       131 
   5433.2156   -3.203     2.9  -10.6352       131 
   5433.2233   -3.207     2.9  -10.6376       134 
   5433.2303   -3.201     2.8  -10.6397       135 
   5433.2379   -3.205     3.2  -10.6417       127 
   5433.2454   -3.198     3.0  -10.6436       126 
   5433.2527   -3.195     3.0  -10.6453       129 
   5433.2602   -3.193     2.9  -10.6468       140 
   5435.1123   -3.239     3.0  -10.9835       144 
   5435.1196   -3.241     3.0  -10.9875       130 
   5435.1273   -3.247     2.9  -10.9916       139 
   5435.1345   -3.246     2.9  -10.9953       137 
   5435.1419   -3.247     3.0  -10.9990       139 
   5435.1493   -3.249     2.8  -11.0026       136 
   5435.1567   -3.243     3.1  -11.0060       140 
   5435.1642   -3.246     2.8  -11.0094       142 
   5435.1716   -3.243     2.8  -11.0126       143 
   5435.1790   -3.240     2.6  -11.0156       146 
   5435.1864   -3.241     3.0  -11.0185       152 
   5435.1938   -3.239     3.0  -11.0213       152 
   5435.2012   -3.244     2.9  -11.0239       150 
   5435.2086   -3.249     2.8  -11.0264       150 
   5435.2160   -3.249     2.9  -11.0287       147 
   5435.2235   -3.252     2.8  -11.0308       142 
   5435.2309   -3.246     3.0  -11.0328       146 
   5435.2383   -3.244     2.9  -11.0347       147 
   5435.2458   -3.244     2.9  -11.0363       145 
   5435.2531   -3.239     2.8  -11.0378       148 
   5436.8793   -3.286     3.3  -11.2253       121 
   5436.8871   -3.286     2.9  -11.2295       148 
   5436.8967   -3.280     2.7  -11.2348       161 
   5436.9051   -3.276     2.7  -11.2395       159 
   5436.9485   -3.283     2.9  -11.2658       138 
   5439.8064   -3.345     3.3  -11.7489        95 
   5439.8166   -3.344     2.9  -11.7528       126 
   5439.8245   -3.339     3.0  -11.7559       121 
   5439.8322   -3.339     3.0  -11.7592       134 
   5439.8393   -3.338     3.1  -11.7623       123 
   5439.8474   -3.335     2.9  -11.7660       133 
   5439.8542   -3.334     3.2  -11.7693       127 
   5462.9780   -3.707     3.1  -15.0140       103 
   5462.9848   -3.705     3.2  -15.0176       110 
   5462.9923   -3.706     3.3  -15.0215       118 
   5463.0150   -3.706     2.9  -15.0328       120 
   5463.0228   -3.710     3.1  -15.0366       113 
   5463.0300   -3.704     3.2  -15.0399       118 
   5463.0537   -3.708     3.2  -15.0502       101 
   5463.0611   -3.707     3.2  -15.0532        96 
   5463.0681   -3.724     4.2  -15.0559        60 
   5463.0955   -3.710     3.4  -15.0654        87 
   5463.1033   -3.711     3.5  -15.0678        84 
   5463.1102   -3.712     4.8  -15.0697        55 
   5465.8329   -3.742     3.6  -15.1943        87 
   5465.8406   -3.743     3.5  -15.1980        93 
   5465.8477   -3.740     3.4  -15.2015       101 
   5465.8626   -3.742     3.3  -15.2090       102 
   5465.8701   -3.739     3.2  -15.2129        97 
   5465.8773   -3.744     3.6  -15.2167        98 
   5465.8849   -3.739     3.3  -15.2207       103 
   5465.8922   -3.746     3.5  -15.2246        96 
   5465.8996   -3.747     3.1  -15.2286       103 
   5465.9102   -3.748     3.2  -15.2343        96 
   5465.9178   -3.741     3.5  -15.2384       101 
   5465.9251   -3.740     3.3  -15.2424       106 
   5465.9327   -3.738     3.3  -15.2465       105 
   5465.9399   -3.744     3.3  -15.2503       107 
   5465.9473   -3.738     3.3  -15.2543       103 
   5465.9546   -3.739     3.1  -15.2582        93 
   5465.9624   -3.745     3.6  -15.2623        94 
   5465.9696   -3.752     3.3  -15.2660        95 
   5465.9772   -3.756     3.4  -15.2699        94 
   5465.9958   -3.740     3.2  -15.2792       106 
   5466.0029   -3.736     3.2  -15.2826       114 
   5466.0104   -3.738     3.4  -15.2861       113 
   5466.0178   -3.739     3.1  -15.2895       118 
   5466.0252   -3.747     3.1  -15.2928       108 
   5466.0324   -3.751     3.3  -15.2959       106 
   5466.0401   -3.753     3.6  -15.2991        85 
   5466.0477   -3.747     3.7  -15.3022        87 
   5466.0549   -3.745     3.2  -15.3050        92 
   5466.0622   -3.743     3.3  -15.3077        93 
   5466.0717   -3.742     3.1  -15.3110       102 
   5466.0789   -3.744     3.3  -15.3134       101 
   5466.0866   -3.745     3.3  -15.3158       102 
   5466.0939   -3.752     3.6  -15.3179        98 
   5466.1012   -3.749     3.3  -15.3199       106 
   5466.1086   -3.748     3.2  -15.3218       108 
   5466.1160   -3.748     3.2  -15.3235       112 
   5466.1234   -3.744     3.3  -15.3251       107 
   5466.1309   -3.744     3.3  -15.3266        99 
   5466.1382   -3.742     3.3  -15.3278        99 
   5466.1476   -3.742     3.4  -15.3292        95 
   5466.1549   -3.745     3.3  -15.3301       104 
   5466.1622   -3.749     3.2  -15.3309       111 
   5466.1697   -3.747     3.3  -15.3315       107 
   5466.1771   -3.748     3.1  -15.3319       113 
   5466.1836   -3.742     3.5  -15.3322        93 
   5466.1921   -3.742     4.1  -15.3323        69 
   5466.1993   -3.745     3.1  -15.3323       110 
   5466.2067   -3.743     3.2  -15.3321       108 
   5466.2141   -3.747     3.3  -15.3317       103 
   5467.0061   -3.748     3.0  -15.3611       137 
   5467.0135   -3.741     2.9  -15.3645       134 
   5467.0208   -3.747     3.0  -15.3677       129 
   5467.0283   -3.747     3.1  -15.3709       123 
   5467.0356   -3.746     3.0  -15.3740       120 
   5467.0431   -3.756     3.5  -15.3770       119 
   5467.0516   -3.758     3.3  -15.3803        95 
   5467.0580   -3.758     3.3  -15.3826       117 
   5467.0653   -3.760     2.9  -15.3852       116 
   5467.0728   -3.752     3.2  -15.3877       124 
   5467.0820   -3.745     3.2  -15.3906       122 
   5467.0892   -3.750     3.3  -15.3927       115 
   5467.0968   -3.751     3.3  -15.3948       108 
   5467.1042   -3.752     3.3  -15.3967       116 
   5467.1117   -3.754     3.2  -15.3984       123 
   5467.1189   -3.757     3.2  -15.4000       124 
   5467.1263   -3.752     3.2  -15.4014       114 
   5467.1339   -3.750     3.2  -15.4027       112 
   5467.1412   -3.750     3.2  -15.4038       112 
   5467.1486   -3.751     3.2  -15.4048       117 
   5467.1577   -3.752     3.2  -15.4058       108 
   5467.1651   -3.753     3.0  -15.4064       106 
   5467.1725   -3.755     3.4  -15.4068       111 
   5467.1800   -3.755     3.0  -15.4071       103 
   5467.1873   -3.752     3.5  -15.4072        97 
   5467.1944   -3.757     3.6  -15.4072        75 
   5469.9892   -3.795     3.8  -15.5589        77 
   5469.9981   -3.790     3.9  -15.5630        78 
   5470.0069   -3.787     3.2  -15.5669        91 
   5470.0147   -3.790     3.7  -15.5702        72 
   5470.0249   -3.791     3.9  -15.5744        71 
   5470.0337   -3.779     3.8  -15.5779        87 
   5470.0421   -3.778     3.7  -15.5810        90 
   5470.0507   -3.772     3.4  -15.5841        85 
   5470.0598   -3.776     3.5  -15.5871        89 
   5470.0683   -3.785     3.8  -15.5898        86 
   5470.0827   -3.784     3.4  -15.5939        98 
   5470.0913   -3.780     3.5  -15.5961        94 
   5470.0991   -3.790     4.2  -15.5979        65 
   5470.1252   -3.777     3.8  -15.6028        80 
   5470.1345   -3.779     3.5  -15.6041        84 
   5470.1428   -3.782     3.7  -15.6050        82 
   5470.1520   -3.784     3.3  -15.6058        86 
   5470.1607   -3.787     3.6  -15.6063        89 
   5471.0606   -3.795     3.2  -15.6466       120 
   5471.0696   -3.799     3.2  -15.6493       103 
   5471.0783   -3.798     3.0  -15.6517       108 
   5471.0870   -3.796     3.2  -15.6539       109 
   5471.0942   -3.793     4.1  -15.6556        67 
   5472.0062   -3.797     3.0  -15.6816       127 
   5472.0135   -3.796     3.0  -15.6845       135 
   5472.0209   -3.798     2.8  -15.6875       131 
   5472.0283   -3.799     3.0  -15.6903       131 
   5472.0357   -3.804     3.0  -15.6930       131 
   5472.0432   -3.802     3.2  -15.6956       129 
   5472.0506   -3.807     3.1  -15.6981       133 
   5472.0579   -3.804     3.0  -15.7004       128 
   5472.0654   -3.806     3.2  -15.7026       127 
   5472.0727   -3.801     3.0  -15.7047       130 
   5472.0819   -3.801     2.9  -15.7070       128 
   5472.0894   -3.801     3.2  -15.7088       132 
   5472.0967   -3.798     3.1  -15.7104       128 
   5472.1041   -3.799     3.0  -15.7118       120 
   5472.1116   -3.800     3.0  -15.7131       131 
   5472.1189   -3.800     3.0  -15.7142       130 
   5472.1264   -3.805     3.1  -15.7152       126 
   5472.1338   -3.807     3.1  -15.7160       130 
   5472.1412   -3.808     3.1  -15.7167       127 
   5472.1487   -3.804     3.2  -15.7172       122 
   5472.1577   -3.802     2.8  -15.7176       126 
   5472.1651   -3.801     3.1  -15.7177       121 
   5472.1727   -3.796     3.0  -15.7177       125 
   5472.1800   -3.795     3.2  -15.7175       125 
   5472.1875   -3.797     3.3  -15.7172       128 
   5472.1948   -3.801     3.0  -15.7167       126 
   5472.2023   -3.809     2.9  -15.7161       126 
   5472.2096   -3.809     3.1  -15.7153       127 
   5472.9886   -3.813     2.8  -15.7247       137 
   5472.9958   -3.808     3.0  -15.7278       148 
   5473.0032   -3.812     2.9  -15.7309       145 
   5473.0105   -3.812     2.9  -15.7339       141 
   5473.0180   -3.807     3.0  -15.7368       143 
   5473.0255   -3.805     2.9  -15.7397       139 
   5473.0327   -3.807     3.1  -15.7423       141 
   5473.0402   -3.809     3.1  -15.7448       136 
   5473.0477   -3.808     2.9  -15.7473       126 
   5473.0551   -3.810     3.1  -15.7496       126 
   5473.0625   -3.811     3.2  -15.7518       123 
   5473.0698   -3.809     3.2  -15.7538       117 
   5473.0773   -3.809     3.3  -15.7557       108 
   5473.0847   -3.810     3.5  -15.7574       120 
   5473.0921   -3.806     3.1  -15.7590       123 
   5473.1018   -3.805     3.0  -15.7609       113 
   5473.1092   -3.811     3.0  -15.7621       113 
   5473.1166   -3.808     3.1  -15.7632       114 
   5473.1240   -3.818     3.3  -15.7641       109 
   5473.1315   -3.811     3.1  -15.7649       114 
   5473.1387   -3.814     3.2  -15.7655       102 
   5473.1463   -3.809     3.3  -15.7660       108 
   5473.1536   -3.810     3.3  -15.7663       110 
   5473.1611   -3.809     3.4  -15.7664       108 
   5473.1685   -3.811     3.4  -15.7664       104 
   5473.1759   -3.805     3.3  -15.7662       106 
   5473.1832   -3.814     3.3  -15.7659        95 
   5473.1906   -3.810     3.6  -15.7654        90 
   5473.1981   -3.813     3.4  -15.7647        91 
   5473.2054   -3.815     3.6  -15.7639        88 
   5474.0337   -3.818     3.0  -15.7881       139 
   5474.0412   -3.819     3.0  -15.7906       141 
   5474.0486   -3.812     3.1  -15.7929       141 
   5474.0560   -3.819     2.8  -15.7951       140 
   5474.0708   -3.817     2.8  -15.7991       138 
   5474.0782   -3.817     3.1  -15.8009       141 
   5474.0857   -3.815     2.8  -15.8025       141 
   5474.0930   -3.820     2.9  -15.8040       141 
   5474.1005   -3.816     3.1  -15.8054       134 
   5474.1079   -3.823     2.9  -15.8065       138 
   5474.1153   -3.823     2.9  -15.8076       138 
   5474.1227   -3.823     3.0  -15.8084       134 
   5474.1301   -3.825     3.0  -15.8091       134 
   5474.1376   -3.824     3.1  -15.8097       133 
   5474.1469   -3.815     3.0  -15.8101       138 
   5474.1543   -3.812     3.0  -15.8103       138 
   5474.1617   -3.818     2.9  -15.8104       135 
   5474.1691   -3.820     3.0  -15.8102       134 
   5474.1766   -3.826     2.9  -15.8099       129 
   5474.1839   -3.828     3.0  -15.8095       131 
   5474.1913   -3.830     3.1  -15.8089       129 
   5474.1988   -3.825     3.2  -15.8081       127 
   5474.2062   -3.820     3.2  -15.8072       129 
   5474.2136   -3.818     3.2  -15.8061       126 
   5480.9470   -3.877     2.8  -15.9352       144 
   5480.9544   -3.874     3.0  -15.9383       135 
   5480.9618   -3.876     3.1  -15.9413       133 
   5482.0787   -3.877     3.0  -15.9794       132 
   5482.0861   -3.869     3.2  -15.9803       122 
   5482.0935   -3.870     3.0  -15.9810       114 
   5483.9978   -3.889     3.3  -15.9574       111 
   5484.0021   -3.893     3.3  -15.9587       111 
   5484.0064   -3.886     3.3  -15.9600       112 
   5484.9606   -3.895     3.0  -15.9363       149 
   5484.9680   -3.897     2.8  -15.9390       149 
   5484.9755   -3.899     3.0  -15.9416       147 
   5484.9828   -3.894     3.0  -15.9441       148 
   5487.9081   -3.916     3.3  -15.8637       106 
   5487.9165   -3.917     3.5  -15.8671        91 
   5487.9232   -3.917     3.2  -15.8698       114 
   5487.9301   -3.910     3.3  -15.8725       117 
   5487.9377   -3.905     3.1  -15.8754       113 
   5487.9453   -3.900     3.2  -15.8782       109 
   5487.9529   -3.904     3.3  -15.8810       109 
   5487.9602   -3.911     3.1  -15.8836       113 
   5487.9672   -3.916     3.2  -15.8859       116 
   5487.9743   -3.920     3.6  -15.8882       101 
   5489.8855   -3.919     3.0  -15.7974       123 
   5489.8939   -3.917     3.2  -15.8009       118 
   5489.9020   -3.917     3.3  -15.8042       118 
   5490.8684   -3.919     3.2  -15.7552       118 
   5490.8758   -3.921     3.2  -15.7583       116 
   5490.8832   -3.925     3.2  -15.7613       110 
   5490.9398   -3.921     3.4  -15.7832       106 
   5490.9475   -3.924     3.2  -15.7858       102 
   5490.9549   -3.920     3.2  -15.7883       119 
   5499.9280   -3.942     3.3  -15.2573       144 
   5499.9354   -3.941     2.8  -15.2593       145 
   5499.9428   -3.940     3.0  -15.2613       147 
   5499.9502   -3.945     3.0  -15.2631       144 
   5499.9576   -3.949     2.9  -15.2649       148 
   5500.9137   -3.949     2.9  -15.1719       153 
   5500.9211   -3.943     2.9  -15.1741       156 
   5500.9285   -3.944     3.0  -15.1762       157 
   5500.9359   -3.944     2.9  -15.1782       154 
   5500.9433   -3.949     3.0  -15.1801       155 
   5500.9507   -3.956     3.0  -15.1819       156 
   5500.9582   -3.957     2.8  -15.1835       155 
   5500.9656   -3.954     3.0  -15.1850       153 
   5500.9729   -3.953     3.2  -15.1864       149 
   5500.9804   -3.945     3.0  -15.1877       148 
   5533.9729   -3.880     3.5  -10.0248       102 
   5533.9821   -3.876     3.5  -10.0228       110 
   5533.9914   -3.878     3.5  -10.0205       118 
   5534.9876   -3.857     3.1   -9.7993       126 
   5535.0054   -3.876     3.2   -9.7942       117 
   5553.0108   -3.748     2.9   -5.3387       134 
   5553.0259   -3.744     3.0   -5.3309       133 
   5553.0412   -3.741     2.9   -5.3224       137 
   5558.9741   -3.689     2.8   -3.7331       170 
   5558.9889   -3.695     3.0   -3.7260       174 
   5559.0037   -3.700     2.9   -3.7184       160 
   5559.9942   -3.684     3.1   -3.4470       150 
   5560.0090   -3.686     3.0   -3.4390       161 
   5560.0249   -3.684     2.9   -3.4299       140 
   5560.9853   -3.671     3.1   -3.1737       136 
   5561.0000   -3.676     3.1   -3.1660       120 
   5561.0130   -3.678     3.1   -3.1588       114 
   5572.9429   -3.541     2.7    0.1946       154 
   5572.9565   -3.554     3.4    0.2014        84 
   5574.0422   -3.529     3.6    0.5373        95 
   5574.0573   -3.534     3.1    0.5479       103 
   5576.0029   -3.507     3.6    1.0760        79 
   5578.0466   -3.484     3.0    1.6679       120 
   5578.0622   -3.479     3.3    1.6791       119 
   5601.9413   -3.168     3.2    7.9936       130 
   5634.1782   -2.633     3.4   14.1861       112 
   5634.1921   -2.643     3.3   14.1887       112 
   5643.8668   -2.462     3.4   15.0918       129 
   5643.8817   -2.467     3.3   15.0995       134 
   5643.8969   -2.455     3.0   15.1076       137 
   5669.8337   -1.936     3.4   15.6804       100 
   5669.8488   -1.936     3.3   15.6868       104 
   5669.8639   -1.953     3.5   15.6932       106 
   5670.9623   -1.932     4.9   15.6924        56 
   5675.7939   -1.821     3.7   15.3691        75 
   5695.8075   -1.385     5.0   13.2471        49 
   5695.8278   -1.390     4.0   13.2533        65 
   5695.8475   -1.407     5.8   13.2591        47 
   5699.1067   -1.323     3.2   12.8010        89 
   5699.1224   -1.320     3.6   12.7949        83 
   5699.1408   -1.304     3.3   12.7869       109 
   5699.1557   -1.308     3.1   12.7799       117 
   5726.2428   -0.684     2.9    7.2792       135 
   5726.2740   -0.679     3.1    7.2582       123 
   5726.8864   -0.676     3.1    7.2113       103 
   5726.9009   -0.677     4.9    7.2104        48 
   5726.9127   -0.663     3.2    7.2093        93 
   5728.2607   -0.632     3.2    6.7933       113 
   5728.2983   -0.631     2.9    6.7690       123 
   5743.1078   -0.275     3.6    3.1324       140 
   5743.1160   -0.273     3.7    3.1266       137 
   5743.1240   -0.272     3.6    3.1210       136 
   5763.9878    0.245     3.6   -2.3279       153 
   5764.0055    0.247     3.6   -2.3389       133 
   5764.1556    0.248     3.5   -2.4444       125 
   5764.1671    0.256     3.6   -2.4524       127 
   5764.1780    0.264     3.7   -2.4598       125 
   5764.9524    0.272     3.3   -2.5699       103 
   5764.9621    0.273     3.5   -2.5752       108 
   5765.8842    0.289     4.2   -2.8006        71 
   5765.9011    0.297     3.3   -2.8071       105 
   5767.0798    0.327     3.6   -3.1765       107 
   5767.0911    0.325     3.7   -3.1846        95 
   5767.1206    0.335     3.5   -3.2059       107 
   5767.1317    0.335     3.6   -3.2139       103 
   5784.7999    0.780     4.4   -7.5160        90 
   5784.8182    0.795     4.0   -7.5209        89 
   5817.0355    1.620     4.2  -13.7484       100 
   5817.0553    1.622     5.2  -13.7589        57 
   5817.9851    1.646     4.4  -13.8553        91 
   5818.0048    1.651     4.3  -13.8668        90 
   5819.0584    1.667     6.1  -14.0273        42 
   5820.0443    1.710     4.3  -14.1481       103 
   5820.0526    1.714     4.0  -14.1523        96 
   5820.0640    1.701     4.5  -14.1578        90 
   5820.0720    1.696     4.4  -14.1615        73 
   5820.0986    1.703     4.1  -14.1729        91 
   5820.1066    1.708     4.0  -14.1760        94 
   5820.1165    1.713     4.1  -14.1796        93 
   5820.1245    1.705     4.6  -14.1824        81 
   5824.0578    1.814     3.7  -14.6281       154 
   5824.0749    1.824     3.8  -14.6354       159 
   5824.0919    1.817     3.9  -14.6420       142 
   5824.1097    1.811     3.9  -14.6483       153 
   5825.1134    1.839     3.8  -14.7573       123 
   5825.1235    1.835     4.0  -14.7602       123 
   5825.1334    1.836     3.8  -14.7629       126 
   5826.1357    1.868     3.7  -14.8669       136 
   5826.1540    1.863     3.6  -14.8707       154 
   5841.9589    2.302     3.5  -15.8477       131 
   5841.9706    2.296     3.8  -15.8528       129 
   5843.0619    2.336     3.9  -15.9097       164 
   5843.0796    2.332     3.7  -15.9133       156 
   5843.0959    2.337     3.8  -15.9158       163 
   5843.1128    2.338     3.8  -15.9177       164 
   5844.1226    2.359     3.7  -15.9387       151 
   5844.1405    2.366     3.4  -15.9390       162 
   5846.8453    2.426     4.0  -15.8847       111 
   5846.8605    2.428     3.8  -15.8917       114 
   5846.8775    2.434     3.6  -15.8997       111 
   5846.8929    2.426     4.1  -15.9069        99 
   5863.0147    2.878     3.8  -15.4470       138 
   5863.8479    2.896     4.2  -15.3274        84 
   5868.9445    3.043     4.6  -14.9224        61 
   5868.9583    3.038     5.0  -14.9251        53 
   5870.0948    3.072     3.9  -14.8223       105 
   5870.1113    3.068     3.8  -14.8185       111 
   5870.1285    3.078     4.0  -14.8137       114 
   5870.1460    3.074     4.0  -14.8081       114 
   5870.1626    3.070     3.7  -14.8020       116 
   5871.1624    3.096     3.9  -14.6942       116 
   5898.0254    3.829     4.6  -10.2742        68 
   5898.0425    3.845     4.7  -10.2679        67 
   5898.0612    3.831     4.3  -10.2601        78 
   5898.0781    3.826     4.2  -10.2524        76 
   5900.1120    3.895     3.7   -9.7937       101 
   5900.1291    3.897     4.1   -9.7837       100 
   5902.8949    3.970     3.8   -9.1816       118 
   5931.9885    4.787     4.1   -1.5541       121 
   5932.0060    4.787     3.7   -1.5440       112 
   5933.9625    4.835     5.0   -1.0053        57 
   5934.9896    4.866     3.6   -0.7091       116 
   5936.9599    4.925     3.6   -0.1619       109 
   5936.9750    4.929     3.7   -0.1538       123 
   5966.9352    5.734     4.1    7.9152       215 
   5966.9667    5.736     3.8    7.9351       126 
   5969.1200    5.790     3.9    8.5205       146 
   5974.0159    5.940     4.1    9.6088       141 
   5976.9664    6.011     3.9   10.2367       265 
   5987.9799    6.305     4.4   12.3914        79 
   5987.9962    6.299     4.1   12.4018        82 
   5994.9239    6.506     3.5   13.4739       168 
   5998.8363    6.608     3.8   13.9795       104 
   5998.8703    6.618     3.3   13.9965       203 
   5999.8380    6.641     3.7   14.1087       127 
   6015.8193    7.065     3.6   15.5346       148 
   6016.8647    7.090     3.6   15.6048       185 
   6018.2433    7.126     3.4   15.7449       116 
   6020.1441    7.173     3.5   15.8215       122 
   6020.1558    7.173     3.4   15.8218       122 
   6020.1673    7.180     3.5   15.8217       126 
   6022.1708    7.231     3.7   15.8722       116 
   6022.1834    7.230     3.6   15.8713       129 
   6022.1963    7.227     3.3   15.8698       126 
   6024.1472    7.291     3.2   15.9063       255 
   6026.8104    7.348     4.4   15.8194        57 
   6031.1724    7.468     3.2   15.8825       145 
   6031.1840    7.468     3.5   15.8804       148 
   6031.1957    7.467     3.4   15.8778       143 
   6031.2072    7.465     3.7   15.8750       145 
   6034.2365    7.537     3.9   15.7848        99 
   6034.2475    7.544     3.9   15.7807        80 
   6053.1686    8.016     3.6   14.3372       128 
   6053.1990    8.035     3.6   14.3238       267 
   6054.9233    8.066     4.0   14.1208        95 
   6054.9405    8.060     4.2   14.1243        86 
   6077.1627    8.605     3.9   10.4643        96 
   6077.1744    8.607     3.9   10.4572       100 
   6077.1862    8.613     3.9   10.4498       114 
   6077.1976    8.607     3.9   10.4426        99 
   6078.1274    8.627     3.6   10.2819       126 
   6078.1387    8.629     3.8   10.2755       101 
   6078.1501    8.628     4.0   10.2689        96 
   6078.1624    8.635     3.8   10.2616        95 
   6079.1220    8.660     3.5   10.0796       138 
   6079.1332    8.655     3.5   10.0733       144 
   6079.1451    8.655     3.4   10.0665       146 
   6079.1565    8.656     3.3   10.0597       155 
   6082.1267    8.727     3.8    9.4473       126 
   6082.1383    8.727     3.6    9.4404       125 
   6082.1500    8.727     3.7    9.4334       116 
   6082.1614    8.724     3.7    9.4262       112 
   6082.1753    8.730     3.5    9.4174       121 
   6082.1869    8.735     3.7    9.4098       123 
   6094.8908    8.998     3.8    6.5652       110 
   6094.9025    8.995     3.4    6.5641       113 
   6094.9140    9.000     3.6    6.5627       116 
   6094.9258    9.007     3.4    6.5607       112 
   6098.0595    9.073     3.4    5.7734       138 
   6098.0710    9.072     3.5    5.7668       137 
   6098.0826    9.073     3.5    5.7598       141 
   6098.0943    9.072     3.5    5.7525       131 
   6106.9708    9.256     3.9    3.5298        96 
   6106.9999    9.261     3.6    3.5165       116 
   6107.0121    9.265     3.5    3.5103       138 
   6107.0263    9.256     3.5    3.5026       107 
   6107.0376    9.257     3.7    3.4962       116 
   6107.0491    9.257     3.6    3.4894       108 
   6107.0598    9.253     4.0    3.4828        83 
   6108.0899    9.285     3.6    3.2042       139 
   6108.1015    9.285     3.5    3.1964       146 
   6108.1130    9.281     3.3    3.1884       140 
   6108.1246    9.275     3.7    3.1802       133 
   6108.9874    9.293     3.3    3.0051       122 
   6108.9953    9.298     3.7    3.0013       125 
   6109.0032    9.294     3.7    2.9972       115 
   6109.0114    9.298     3.7    2.9929       115 
   6109.0198    9.297     3.2    2.9884       124 
   6109.0276    9.301     3.5    2.9839       129 
   6110.0789    9.317     3.8    2.6920       117 
   6110.0868    9.315     3.7    2.6867       118 
   6110.0950    9.318     3.7    2.6811       126 
   6110.1031    9.318     3.7    2.6755       122 
   6110.1112    9.317     3.7    2.6698       125 
   6110.1192    9.316     3.4    2.6641       123 
   6111.0889    9.334     3.7    2.4247       102 
   6111.1005    9.338     3.5    2.4167       113 
   6111.1123    9.337     3.5    2.4084       108 
   6111.1237    9.335     3.6    2.4003       112 
   6111.1355    9.333     3.8    2.3918       107 
   6111.1488    9.336     3.6    2.3822       106 
   6111.1605    9.338     3.6    2.3737       103 
   6111.1721    9.337     3.9    2.3654       101 
   6111.1836    9.334     3.9    2.3571        98 
   6111.1948    9.335     4.0    2.3492        89 
   6114.0795    9.389     3.9    1.6459       102 
   6114.0903    9.395     3.4    1.6383       124 
   6114.1027    9.388     3.7    1.6297       109 
   6114.1139    9.379     3.9    1.6217       127 
   6114.1274    9.380     3.6    1.6120       125 
   6114.1394    9.383     3.7    1.6033       147 
   6114.1506    9.390     3.7    1.5952       145 
   6114.1611    9.391     3.5    1.5876       106 
   6115.0756    9.404     3.8    1.3855       162 
   6115.0872    9.402     3.8    1.3775       162 
   6115.0994    9.401     3.5    1.3689       128 
   6115.1075    9.399     3.7    1.3631       131 
   6115.1156    9.400     3.9    1.3573       123 
   6115.1239    9.399     3.9    1.3513       120 
   6116.1862    9.429     3.4    1.0427       133 
   6117.1338    9.444     3.7    0.8161       130 
   6117.1534    9.454     3.6    0.8018       133 
   6117.1632    9.443     3.6    0.7948       136 
   6117.1730    9.431     3.9    0.7877       129 
   6118.1383    9.459     3.4    0.5479       274 
   6118.1680    9.468     3.8    0.5264       130 
   6118.1780    9.464     3.5    0.5193       120 
   6118.1890    9.460     3.6    0.5115       117 
   6118.1993    9.459     3.6    0.5044       113 
   6118.2097    9.456     3.7    0.4973       120 
   6120.1262    9.493     3.8    0.0256       142 
   6120.1378    9.494     3.6    0.0172       144 
   6120.1492    9.495     3.8    0.0089       144 
   6120.1610    9.496     3.9    0.0004       131 
   6120.1912    9.487     3.7   -0.0209       136 
   6120.2063    9.498     3.9   -0.0312       139 
   6120.2217    9.504     3.8   -0.0414       133 
   6124.1198    9.564     4.4   -1.0344        87 
   6124.1288    9.563     3.9   -1.0409        89 
   6124.1367    9.567     3.6   -1.0467       108 
   6124.1445    9.565     4.5   -1.0523        74 
   6124.1533    9.559     4.4   -1.0586        61 
   6124.1699    9.556     3.6   -1.0704       115 
   6124.1785    9.562     3.8   -1.0764       103 
   6124.1856    9.564     4.1   -1.0813        89 
   6141.1541    9.816     4.2   -5.4713        78 
   6141.2084    9.815     4.3   -5.5040        83 
   6141.2330    9.818     4.2   -5.5168        77 
   6141.2438    9.818     4.4   -5.5220        68 
   6141.2565    9.813     4.2   -5.5276        68 
   6141.8745    9.833     3.7   -5.5439       106 
   6141.8887    9.830     3.8   -5.5499        98 
   6142.0200    9.828     3.8   -5.6267        99 
   6142.0285    9.831     4.1   -5.6326        73 
   6142.0411    9.834     3.6   -5.6414       122 
   6142.0537    9.826     3.6   -5.6503       119 
   6142.0655    9.827     3.6   -5.6587       145 
   6143.8651    9.853     4.4   -6.0325        74 
   6143.8946    9.846     4.2   -6.0452        76 
   6144.0275    9.860     3.7   -6.1255       119 
   6144.0424    9.852     3.5   -6.1359       120 
   6144.0574    9.851     3.7   -6.1466       114 
   6145.0730    9.862     4.1   -6.4023        84 
   6145.0879    9.873     3.9   -6.4128       110 
   6145.1015    9.869     3.9   -6.4223        98 
   6145.1197    9.861     3.9   -6.4346        92 
   6146.0406    9.887     3.6   -6.6228       118 
   6146.0488    9.881     3.6   -6.6286       122 
   6146.0569    9.881     3.6   -6.6343       119 
   6146.0647    9.872     3.6   -6.6398       112 
   6146.0732    9.873     3.7   -6.6458       114 
   6146.0813    9.872     3.6   -6.6514       117 
   6148.9245    9.907     3.9   -7.2682        94 
   6148.9329    9.907     4.1   -7.2730        95 
   6148.9409    9.909     3.6   -7.2778       103 
   6148.9491    9.905     3.7   -7.2827       101 
   6148.9574    9.908     4.1   -7.2878        95 
   6148.9670    9.910     3.9   -7.2938        88 
   6148.9756    9.913     4.0   -7.2994        94 
   6148.9837    9.911     3.9   -7.3047        99 
   6148.9917    9.908     3.7   -7.3100       104 
   6148.9999    9.906     4.0   -7.3156        94 
   6149.2769    9.908     3.9   -7.4764       110 
   6150.0713    9.918     3.5   -7.6019       134 
   6150.0808    9.921     3.6   -7.6085       128 
   6150.0889    9.917     3.9   -7.6140       109 
   6150.0974    9.922     3.5   -7.6198       114 
   6150.9496    9.934     3.8   -7.7548       118 
   6150.9576    9.929     3.8   -7.7597       118 
   6150.9648    9.929     4.3   -7.7643        71 
   6150.9934    9.940     4.4   -7.7831        67 
   6179.8841   10.106     3.8  -13.3440       109 
   6179.9215   10.114     4.2  -13.3655        92 
   6179.9366   10.106     4.1  -13.3746        87 
   6179.9519   10.111     3.8  -13.3838        83 
   6179.9688   10.110     4.0  -13.3941        96 
   6179.9837   10.106     4.6  -13.4032        69 
   6180.0138   10.116     4.0  -13.4212        91 
   6180.0294   10.105     4.0  -13.4302        91 
   6180.0442   10.109     4.1  -13.4385        99 
   6180.0616   10.111     4.2  -13.4479        94 
   6181.0030   10.107     4.6  -13.5607        65 
   6181.0243   10.112     4.2  -13.5731        93 
   6181.0383   10.112     3.7  -13.5809       102 
   6181.0537   10.111     4.0  -13.5893       108 
   6181.0710   10.111     3.8  -13.5982       103 
   6181.0854   10.114     3.8  -13.6051        94 
   6181.1015   10.099     4.1  -13.6125       106 
   6183.0971   10.108     4.4  -13.8894        84 
   6183.1037   10.112     4.3  -13.8922        96 
   6183.1111   10.113     4.2  -13.8951        96 
   6183.1186   10.112     4.1  -13.8980        94 
   6183.1260   10.113     4.1  -13.9007        91 
   6183.1334   10.108     3.8  -13.9033        92 
   6192.0546   10.097     4.0  -14.9183       117 
   6192.0645   10.095     4.2  -14.9224       110 
   6192.0771   10.095     3.9  -14.9273       103 
   6192.0872   10.096     4.0  -14.9309       111 
   6193.9607   10.100     3.9  -15.0569       105 
   6193.9724   10.094     4.1  -15.0632       105 
   6193.9902   10.089     4.1  -15.0725       107 
   6194.0037   10.091     4.1  -15.0792       107 
   6194.0199   10.098     4.0  -15.0870       127 
   6194.0334   10.103     3.8  -15.0932       131 
   6194.0547   10.094     3.8  -15.1023       117 
   6194.0663   10.091     3.8  -15.1068       123 
   6194.1167   10.093     3.8  -15.1227       117 
   6194.1283   10.088     3.8  -15.1255       124 
   6198.0489   10.070     3.8  -15.4161       116 
   6198.0569   10.078     4.1  -15.4191       117 
   6198.0651   10.074     3.8  -15.4219       117 
   6198.0730   10.078     4.2  -15.4245       114 
   6198.0813   10.078     3.8  -15.4271       113 
   6199.0592   10.072     3.9  -15.4882       123 
   6199.0706   10.076     3.9  -15.4920       115 
   6199.0825   10.068     4.2  -15.4955       118 
   6199.0938   10.064     3.8  -15.4986       124 
   6200.9797   10.057     4.1  -15.5802        87 
   6200.9949   10.047     4.1  -15.5872        82 
   6201.0101   10.048     4.3  -15.5939        73 
   6201.0302   10.045     4.6  -15.6020        68 
   6201.0449   10.051     4.2  -15.6074        69 
   6202.0762   10.046     4.2  -15.6727        97 
   6202.0915   10.041     3.9  -15.6764       103 
   6202.1065   10.044     4.1  -15.6795       106 
   6202.1233   10.041     3.9  -15.6822       102 
   6202.1380   10.045     4.0  -15.6838        97 
   6202.1540   10.041     4.2  -15.6850        92 
   6202.9190   10.036     4.8  -15.6591        69 
   6203.1052   10.042     4.1  -15.7300        83 
   6203.1232   10.038     4.3  -15.7326        88 
   6203.1364   10.030     4.1  -15.7340        85 
   6203.1554   10.032     4.2  -15.7351        83 
   6206.9944    9.998     3.8  -15.8586       110 
   6207.0057   10.005     4.3  -15.8630        95 
   6210.9426    9.968     4.1  -15.9282       103 
   6210.9534    9.962     4.5  -15.9328        88 
   6210.9632    9.961     4.2  -15.9369        92 
   6210.9731    9.961     4.1  -15.9409        92 
   6210.9829    9.963     4.1  -15.9447       102 
   6211.8672    9.943     5.2  -15.9047        58 
   6215.9595    9.904     4.0  -15.9402       107 
   6215.9676    9.897     4.3  -15.9432       101 
   6215.9756    9.894     4.2  -15.9460        97 
   6215.9838    9.892     3.9  -15.9487        94 
   6235.9426    9.508     3.5  -14.7500       132 
   6235.9582    9.509     3.8  -14.7528       109 
   6235.9731    9.515     3.7  -14.7550       104 
   6237.9205    9.458     3.7  -14.5275       105 
   6237.9360    9.467     4.1  -14.5307       106 
   6237.9508    9.456     4.2  -14.5334        97 
   6238.0875    9.453     4.1  -14.5302        95 
   6238.1026    9.451     4.1  -14.5266       102 
   6252.0222    9.042     3.7  -12.4866       133 
   6252.0371    9.035     3.8  -12.4832       124 
   6252.0521    9.035     4.0  -12.4792       108 
   6252.9382    9.000     3.6  -12.3165       135 
   6252.9522    9.007     4.0  -12.3165       103 
   6252.9929    8.995     4.9  -12.3136        66 
   6253.0055    9.000     4.1  -12.3118       107 
   6318.0032    5.652     3.7    4.2660       120 
   6318.0174    5.644     3.7    4.2758       140 
   6318.9689    5.580     3.7    4.5138       121 
   6318.9770    5.580     3.7    4.5190       119 
   6318.9851    5.582     3.8    4.5242       115 
   6319.9508    5.526     3.6    4.7715       133 
   6319.9622    5.526     3.9    4.7783       118 
   6319.9739    5.521     4.0    4.7857        94 
   6320.9382    5.453     3.7    5.0313       105 
   6320.9537    5.446     4.0    5.0404       104 
   6320.9679    5.445     4.8    5.0492        64 
   6321.8973    5.393     3.9    5.2753       138 
   6321.9094    5.399     3.9    5.2813       116 
   6321.9205    5.397     3.9    5.2871       138 
   6321.9315    5.389     4.2    5.2931       130 
   6321.9962    5.389     4.3    5.3335       120 
   6322.0072    5.388     4.2    5.3411        99 
   6322.0188    5.376     4.2    5.3491        89 
   6322.0293    5.368     4.2    5.3566       101 
   6322.9332    5.317     4.4    5.5581        91 
   6322.9484    5.319     4.5    5.5670        92 
   6322.9634    5.317     4.4    5.5763        89 
   6323.0297    5.312     4.4    5.6212        94 
   6323.0450    5.316     4.7    5.6322        88 
   6323.0600    5.310     4.6    5.6430        85 
   6323.1269    5.308     4.2    5.6909        95 
   6323.1424    5.305     4.4    5.7015        95 
   6323.1569    5.302     4.5    5.7111        97 
   6323.1745    5.301     4.3    5.7224        98 
   6323.9323    5.255     4.3    5.8202       130 
   6323.9474    5.262     4.1    5.8290       124 
   6323.9627    5.250     4.3    5.8385       110 
   6324.9303    5.184     4.0    6.0799       156 
   6324.9454    5.180     4.2    6.0888       168 
   6324.9603    5.185     4.2    6.0980       174 
   6342.9789    3.925     4.3   10.4014        85 
   6342.9933    3.926     4.1   10.4109        93 
   6343.0084    3.926     4.1   10.4210        85 
   6343.0961    3.919     4.1   10.4783       111 
   6346.0948    3.709     4.0   11.0923       116 
   6346.1099    3.709     3.9   11.1010       113 
   6347.9575    3.586     4.3   11.3976        89 
   6347.9722    3.574     4.0   11.4071       100 
   6347.9876    3.571     4.4   11.4171        88 
   6350.0822    3.432     3.9   11.8560       121 
   6350.0973    3.431     4.0   11.8646       122 
   6350.1112    3.427     3.9   11.8721       122 
   6354.1801    3.150     4.5   12.6148        91 
   6354.1882    3.138     4.3   12.6174        88 
   6354.1964    3.131     4.4   12.6197        91 
   6354.9219    3.091     4.6   12.6440        78 
   6354.9299    3.085     5.0   12.6488        54 
   6354.9383    3.094     4.4   12.6539        66 
   6372.0127    1.911     4.5   14.9470       112 
   6372.0249    1.917     4.4   14.9530       111 
   6372.0342    1.915     4.4   14.9574        93 
   6386.0411    0.996     4.5   15.8254        74 
   6386.0557    0.982     4.7   15.8297        79 
   6386.0713    0.966     4.5   15.8339        69 
   6387.0190    0.927     4.5   15.8462        81 
   6388.9575    0.812     4.2   15.8642       100 
   6388.9728    0.809     3.8   15.8708       104 
   6406.8447   -0.262     4.5   15.3462        95 
   6406.8597   -0.266     4.0   15.3522       106 
   6406.8744   -0.266     4.2   15.3579       108 
   6407.9378   -0.341     8.6   15.3117        50 
   6407.9540   -0.324     4.6   15.3163        79 
   6409.8443   -0.431     4.8   15.1296        79 
   6409.8591   -0.434     4.6   15.1352        86 
   6409.8740   -0.429     4.9   15.1408        87 
   6412.9953   -0.613     4.5   14.9185        97 
   6413.0104   -0.600     4.3   14.9201       100 
   6413.0255   -0.599     4.3   14.9212       103 
   6413.8155   -0.649     5.4   14.7733        77 
   6413.8307   -0.653     4.7   14.7789        75 
   6413.8555   -0.641     4.7   14.7879       107 
   6413.8691   -0.646     4.8   14.7927        83 
   6415.9022   -0.754     4.5   14.6045       106 
   6415.9267   -0.756     4.0   14.6112       106 
   6416.8095   -0.796     5.3   14.4675        90 
   6416.8264   -0.793     5.1   14.4735        96 
   6416.8477   -0.798     4.5   14.4809        91 
   6416.8857   -0.793     4.6   14.4934       100 
   6416.9070   -0.809     4.8   14.4997       108 
   6416.9318   -0.801     4.6   14.5060       109 
   6432.8683   -1.579     4.1   12.2391       102 
   6432.8828   -1.580     4.3   12.2420       116 
   6435.9756   -1.726     3.9   11.7240       103 
   6435.9900   -1.722     4.2   11.7227        95 
   6440.1250   -1.903     4.4   10.9343        85 
   6440.1622   -1.902     4.1   10.9139       103 
   6440.1769   -1.904     3.8   10.9051       108 
   6440.1912   -1.902     4.1   10.8963        96 
   6443.0814   -2.018     4.3   10.3641        68 
   6443.0922   -2.025     4.2   10.3592        78 
   6443.1018   -2.034     5.0   10.3546        52 
   6462.0617   -2.707     3.3    6.0726       131 
   6462.0699   -2.702     3.6    6.0680       134 
   6462.0779   -2.700     3.4    6.0633       138 
   6470.1292   -2.961     4.1    4.0254        81 
   6470.1373   -2.952     4.0    4.0197        85 
   6470.1455   -2.948     3.9    4.0139        91 
   6492.8401   -3.485     3.5   -1.8811        91 
   6492.8448   -3.483     3.7   -1.8821        88 
   6493.1435   -3.496     3.5   -2.0498        84 
   6493.1470   -3.495     3.7   -2.0523        84 
   6493.1505   -3.499     3.5   -2.0548        84 
   6493.1539   -3.494     3.5   -2.0572        84 
   6493.1574   -3.499     3.7   -2.0597        82 
   6493.1609   -3.498     3.7   -2.0621        84 
   6494.1377   -3.506     3.8   -2.3078        71 
   6494.2017   -3.515     3.5   -2.3515        83 
   6495.8689   -3.550     3.4   -2.6695        92 
   6495.8769   -3.547     3.5   -2.6722        89 
   6495.8852   -3.549     3.9   -2.6750        83 
   6495.8934   -3.549     3.7   -2.6781        77 
   6495.9013   -3.550     3.2   -2.6812        87 
   6495.9111   -3.548     3.7   -2.6853        86 
   6495.9192   -3.554     3.3   -2.6889        88 
   6495.9274   -3.553     3.5   -2.6927        75 
   6495.9358   -3.545     3.6   -2.6968        85 
   6495.9433   -3.547     3.7   -2.7006        80 
   6498.9668   -3.600     3.4   -3.4908       110 
   6498.9721   -3.598     3.5   -3.4940       102 
   6498.9774   -3.600     3.4   -3.4972       109 
   6498.9829   -3.597     3.3   -3.5005       107 
   6498.9882   -3.597     3.6   -3.5038       101 
   6498.9935   -3.598     3.4   -3.5072       100 
   6516.8910   -3.824     3.1   -7.9061       141 
   6516.8976   -3.827     3.5   -7.9094        98 
   6516.9029   -3.826     3.6   -7.9122        96 
   6516.9097   -3.822     3.2   -7.9158       136 
   6518.0281   -3.835     4.1   -8.2211        63 
   6518.0373   -3.833     4.7   -8.2274        51 
   6523.0701   -3.876     3.4   -9.3610       112 
   6523.0783   -3.876     3.7   -9.3664       116 
   6524.0709   -3.898     3.2   -9.5761       137 
   6524.0791   -3.897     3.6   -9.5814       130 
   6524.0871   -3.887     3.4   -9.5865       131 
   6526.9410   -3.913     3.4  -10.1198        99 
   6526.9483   -3.916     3.5  -10.1244       104 
   6526.9558   -3.911     3.6  -10.1291       112 
   6526.9628   -3.912     3.7  -10.1336       109 
   6526.9706   -3.909     3.7  -10.1387       113 
   6529.9788   -3.941     4.0  -10.7514        94 
   6529.9918   -3.940     4.3  -10.7599        69 
   6530.8378   -3.940     3.7  -10.8689       106 
   6530.8426   -3.945     4.0  -10.8710       104 
   6530.8475   -3.941     3.8  -10.8731       110 
   6530.8523   -3.945     3.8  -10.8754       110 
   6530.8572   -3.947     3.7  -10.8776       103 
   6530.8669   -3.941     3.7  -10.8824       104 
   6530.8718   -3.940     4.0  -10.8848       106 
   6531.9148   -3.950     3.9  -11.1029       101 
   6531.9197   -3.948     4.0  -11.1058        98 
   6531.9247   -3.943     4.0  -11.1088        95 
   6531.9295   -3.949     4.2  -11.1117        94 
   6531.9342   -3.942     3.9  -11.1146        93 
   6531.9391   -3.940     3.9  -11.1176        92 
   6531.9441   -3.939     3.7  -11.1208        91 
   6531.9489   -3.936     4.0  -11.1238        90 
   6556.8897   -4.006     3.9  -14.8001       105 
   6556.8952   -4.000     3.8  -14.8031       110 
   6556.9004   -3.997     3.7  -14.8060       111 
   6556.9057   -3.993     3.7  -14.8089       111 
   6556.9111   -3.997     4.0  -14.8119       112 
   6556.9164   -4.000     3.7  -14.8149       116 
   6561.8737   -3.997     3.4  -15.2404       242 
   6566.0974   -3.993     3.6  -15.6191       114 
   6566.1035   -3.998     3.9  -15.6205       107 
   6566.1095   -3.992     3.6  -15.6217       109 
   6566.1156   -3.991     3.5  -15.6228       110 
   6566.1216   -3.993     3.8  -15.6238       110 
   6568.1092   -3.986     4.2  -15.7310        63 
   6568.1146   -3.985     5.3  -15.7318        47 
   6580.9601   -3.922     3.9  -15.9356        88 
   6580.9682   -3.925     4.1  -15.9385        90 
   6580.9763   -3.930     3.6  -15.9413        88 
   6580.9843   -3.931     4.1  -15.9440        84 
   6580.9925   -3.929     4.1  -15.9466        85 
   6581.9310   -3.924     4.0  -15.9110        90 
   6581.9390   -3.922     3.7  -15.9142        92 
   6581.9470   -3.919     4.2  -15.9173        89 
   6581.9551   -3.923     4.3  -15.9203        87 
   6581.9632   -3.924     4.1  -15.9232        82 
   6583.9845   -3.915     3.7  -15.8896       105 
   6583.9961   -3.911     3.9  -15.8929       101 
   6584.0077   -3.911     3.8  -15.8958        97 
   6584.0194   -3.899     3.8  -15.8985        97 
   6587.8919   -3.887     3.6  -15.7229        93 
   6587.8994   -3.890     3.7  -15.7259        90 
   6587.9067   -3.888     3.9  -15.7287        93 
   6587.9142   -3.885     4.0  -15.7316        95 
   6587.9217   -3.880     3.7  -15.7344        94 
   6587.9291   -3.875     3.8  -15.7371        96 
   6589.9013   -3.871     3.8  -15.6328       106 
   6593.0348   -3.847     4.3  -15.4869        69 
   6593.0444   -3.851     3.7  -15.4873       118 
   6594.0161   -3.830     3.8  -15.4158       105 
   6594.0208   -3.834     3.8  -15.4162       104 
   6594.0255   -3.833     3.7  -15.4166       103 
   6594.0302   -3.835     3.9  -15.4169       105 
   6595.0106   -3.833     3.8  -15.3409        87 
   6595.0153   -3.830     4.0  -15.3414        85 
   6595.0201   -3.826     4.0  -15.3418        87 
   6595.0247   -3.828     3.7  -15.3422        90 
   6602.9807   -3.743     4.0  -14.5692       101 
   6602.9854   -3.744     3.6  -14.5695       101 
   6602.9901   -3.747     4.2  -14.5698        98 
   6602.9948   -3.744     3.8  -14.5701        97 
   6604.0132   -3.730     3.8  -14.4525       106 
   6604.0179   -3.728     3.8  -14.4524       110 
   6604.0226   -3.730     3.8  -14.4522       109 
   6604.0272   -3.732     4.0  -14.4520       108 
   6604.0319   -3.734     4.0  -14.4517       107 
   6606.9331   -3.701     4.1  -14.0670        81 
   6606.9389   -3.698     4.0  -14.0679       114 
   6606.9456   -3.696     4.2  -14.0688        98 
   6606.9521   -3.697     3.5  -14.0696        95 
   6606.9595   -3.694     4.2  -14.0704        99 
   6607.9280   -3.695     3.9  -13.9317       120 
   6607.9361   -3.686     4.1  -13.9329       122 
   6607.9442   -3.682     3.7  -13.9340       117 
   6607.9525   -3.682     4.0  -13.9349       113 
   6607.9604   -3.685     3.6  -13.9356       118 
   6608.9013   -3.678     4.5  -13.7883        67 
   6608.9110   -3.668     3.6  -13.7903       136 
   6608.9189   -3.669     3.9  -13.7917       141 
   6609.9308   -3.662     3.6  -13.6509       156 
   6609.9390   -3.662     3.6  -13.6519       155 
   6609.9470   -3.667     3.8  -13.6528       158 
   6612.9594   -3.637     3.8  -13.2013       116 
   6612.9661   -3.636     3.9  -13.2014       120 
   6612.9729   -3.634     3.7  -13.2014       114 
   6612.9862   -3.635     3.8  -13.2010       109 
   6613.9507   -3.622     3.8  -13.0424       107 
   6613.9558   -3.632     4.3  -13.0425        80 
   6614.0201   -3.632     4.5  -13.0385        82 
   6614.0287   -3.628     4.2  -13.0370        93 
   6614.0370   -3.624     4.0  -13.0354       119 
   6614.0449   -3.624     3.9  -13.0337       131 
   6615.9625   -3.604     3.7  -12.7136       104 
   6615.9671   -3.605     3.9  -12.7135       104 
   6615.9718   -3.605     4.0  -12.7134       103 
   6615.9764   -3.603     4.0  -12.7131       101 
   6615.9857   -3.602     4.4  -12.7125       102 
   6615.9903   -3.597     3.9  -12.7121       104 
   6615.9949   -3.599     4.4  -12.7117       103 
   6616.9706   -3.599     4.2  -12.5429       101 
   6616.9767   -3.597     3.4  -12.5426       101 
   6616.9826   -3.601     4.1  -12.5422       105 
   6616.9887   -3.595     4.2  -12.5416        99 
   6617.0017   -3.592     4.2  -12.5401        95 
   6617.0075   -3.589     4.1  -12.5392        96 
   6617.0136   -3.590     4.2  -12.5382        94 
   6638.0324   -3.318     4.2   -8.0885        84 
   6638.0370   -3.314     4.0   -8.0863        83 
   6638.0462   -3.319     3.9   -8.0819        98 
   6638.1094   -3.313     3.7   -8.0462        94 
   6638.1177   -3.311     3.5   -8.0410       105 
   6638.1256   -3.318     4.0   -8.0359        93 
   6638.1342   -3.313     3.9   -8.0303       112 
   6639.0963   -3.300     3.7   -7.8085        98 
   6639.1043   -3.307     3.9   -7.8036       102 
   6639.1121   -3.312     4.2   -7.7987        79 
   6639.1207   -3.307     3.7   -7.7931       100 
   6639.9278   -3.289     3.7   -7.6306       108 
   6639.9398   -3.288     3.6   -7.6282       102 
   6639.9518   -3.299     3.6   -7.6254       101 
   6639.9579   -3.296     3.9   -7.6238       100 
   6642.9973   -3.246     3.6   -6.8564        94 
   6643.0088   -3.250     4.0   -6.8515        95 
   6643.0206   -3.248     3.7   -6.8461        93 
   6643.0319   -3.245     3.8   -6.8406        88 
   6643.0539   -3.251     3.5   -6.8289       108 
   6643.0686   -3.243     3.5   -6.8205       120 
   6643.0818   -3.252     4.0   -6.8126        93 
   6644.0365   -3.231     3.7   -6.5822        99 
   6644.0599   -3.224     4.2   -6.5693        83 
   6644.9418   -3.216     3.1   -6.3627       280 


==> 225_CCF_rvs_paper.dat <==
   2068.0607    -0.346      34     8.6469       128 
   2102.1137    -2.047      19     0.0825       129 
   2121.0920    -3.256      13    -4.8861       137 
   2180.8839    -7.347      27   -15.3966       134 
   2219.8985    -9.581      18   -14.5397        96 
   2220.9943    -9.637      12   -14.4406        89 
   2312.9406   -12.435      16     7.5652        96 
   2351.9954   -12.710      15    14.7272       110 
   2351.9986   -12.711       9    14.7290       109 
   2390.8177   -12.587      16    15.2068       127 
   2423.8719   -12.235      11    10.6250       129 
   2423.8766   -12.235      13    10.6256       130 
   2423.8812   -12.241      16    10.6261       118 
   2423.8842   -12.248      14    10.6264       111 
   2425.2067   -12.213      16    10.3257        94 
   2425.2091   -12.214      15    10.3241       110 
   2425.8641   -12.215      16    10.2273       114 
   2425.8726   -12.216      17    10.2283       123 
   2454.2187   -11.799      15     3.4906       103 
   2454.2260   -11.804      10     3.4856       112 
   2483.0534   -11.297      11    -4.0201       109 
   2483.0566   -11.296      13    -4.0224       117 
   2484.1673   -11.280      11    -4.3559       115 
   2484.1700   -11.258      10    -4.3576       116 
   2485.0771   -11.249      11    -4.5484       112 
   2485.0802   -11.253      11    -4.5506       122 
   2486.1235   -11.210      17    -4.8355       118 
   2487.1421   -11.222      15    -5.1015       134 
   2487.1447   -11.211       8    -5.1032       116 
   2502.9639   -10.913      17    -8.8185       123 
   2502.9668   -10.910      14    -8.8203       119 
   2505.8029   -10.841      11    -9.3919       115 
   2545.0950   -10.034      13   -15.4038       122 
   2569.0743    -9.469      13   -15.8140       117 
   2569.0781    -9.474      14   -15.8140       119 
   2592.0741    -8.929      11   -13.6700       130 
   2592.0773    -8.930      10   -13.6692       123 
   2600.8725    -8.715      13   -12.2143       104 
   2600.8748    -8.722      12   -12.2146       121 
   2600.8771    -8.714      11   -12.2150       116 
   2600.9296    -8.714      11   -12.2204       115 
   2600.9319    -8.718      12   -12.2205       119 
   2622.9516    -8.187      19    -7.4197       114 
   2622.9559    -8.191      18    -7.4185       124 
   2636.9660    -7.810      13    -3.7297       120 
   2636.9692    -7.816      12    -3.7282       122 
   2658.0604    -7.319      20     2.2449       114 
   2671.8982    -6.927      16     5.9543       117 
   2671.9052    -6.929      10     5.9578       123 
   2673.0610    -6.912      22     6.3206       125 
   2673.0639    -6.914      19     6.3228       123 
   2673.1936    -6.906      17     6.4092       124 
   2673.1968    -6.908      14     6.4110       126 
   2686.0634    -6.584      22     9.4809       123 
   2686.0663    -6.582      22     9.4828       124 
   2686.0691    -6.578      20     9.4847       121 
   2686.0719    -6.577      17     9.4866       121 
   2716.0680    -5.784      12    14.6134       112 
   2716.0711    -5.788      16    14.6147       115 
   2717.0928    -5.776      17    14.7294       116 
   2717.0954    -5.771      13    14.7304       116 
   2720.1363    -5.666      12    15.0353       111 
   2720.1388    -5.680      14    15.0358       115 
   2720.1415    -5.677      15    15.0364       114 
   2744.1104    -5.034       9    15.8664       117 
   2744.1133    -5.024      16    15.8664       120 
   2745.8567    -4.987      26    15.7445       134 
   2745.8607    -4.982      25    15.7462       128 
   2745.8659    -4.978      16    15.7485       119 
   2745.8684    -4.978      19    15.7495       121 
   2803.0941    -3.414      11     7.5910       123 
   2803.0990    -3.409      14     7.5881       121 
   2871.0749    -1.482      14    -9.4859       122 
   2871.0806    -1.492      12    -9.4896       122 
   2887.8479    -1.019      16   -12.6076       137 
   2887.8546    -1.016      13   -12.6109       127 
   2917.2224    -0.275      12   -15.7993       128 
   2917.8739    -0.256      14   -15.7504       123 
   2919.0421    -0.245      13   -15.8587       131 
   2919.0467    -0.234      18   -15.8600       121 
   2920.0755    -0.208      15   -15.8967       113 
   2920.0794    -0.210      14   -15.8975       118 
   2946.9207     0.423      12   -14.9199       108 
   2946.9314     0.421      10   -14.9225       231 
   2949.1292     0.460      10   -14.7082       125 
   2950.1137     0.479      13   -14.6010       125 
   2951.0786     0.532      14   -14.4937       123 
   2951.0853     0.527       8   -14.4923       119 
   2952.0962     0.530      12   -14.3698       127 
   2982.1163     1.078       9    -8.8721       149 
   2982.1234     1.079      11    -8.8677       145 
   2984.9071     1.119      13    -8.2386       156 
   2984.9117     1.105      12    -8.2381       129 
   2986.8902     1.135      12    -7.7550       120 
   3011.9998     1.413      14    -0.9798       112 
   3012.0044     1.412      14    -0.9770       113 
   3015.0309     1.449      21    -0.1149        98 
   3015.0370     1.446      19    -0.1108       117 
   3016.0840     1.420      13     0.2047       134 
   3016.0949     1.429      14     0.2127       111 
   3024.8781     1.463      15     2.6220       106 
   3047.1430     1.417      18     8.5371       129 
   3047.1485     1.417      14     8.5404       131 
   3065.1277     1.237      14    12.3024        99 
   3065.1726     1.234      17    12.3210       118 
   3065.1769     1.232      10    12.3225       122 
   3068.2223     1.177       9    12.8418       119 
   3068.2252     1.181       9    12.8423       119 
   3105.1098     0.180       8    15.9143       119 
   3105.1159     0.189      12    15.9146       114 
   3106.1945     0.158      14    15.9058       113 
   3106.1999     0.152      11    15.9047       114 
   3108.1641     0.057      20    15.8911       120 
   3108.1669     0.064      20    15.8907       122 
   3108.1720     0.053      20    15.8900       120 
   3108.1743     0.055      19    15.8896       120 
   3109.1507     0.018      19    15.8761       125 
   3109.1544     0.007      22    15.8757       123 
   3109.1570     0.012      20    15.8754       125 
   3109.1609     0.014      21    15.8749       131 
   3109.1632     0.017      17    15.8745       137 
   3185.0666    -4.249      12     3.4541       115 
   3185.0763    -4.255      12     3.4479       122 
   3187.3022    -4.425      16     2.7779       133 
   3187.3047    -4.423      13     2.7765       130 
   3188.0835    -4.477      10     2.6658       124 
   3188.8172    -4.527      13     2.5062       121 
   3188.8233    -4.527      12     2.5060       118 
   3188.8300    -4.525      13     2.5057       117 
   3188.8342    -4.523      12     2.5055       117 
   3189.8060    -4.605      18     2.2476       117 
   3189.8113    -4.608      13     2.2475       117 
   3189.8165    -4.598      15     2.2475       121 
   3216.9564    -6.486      12    -4.8581       120 
   3216.9616    -6.490      12    -4.8612       124 
   3216.9670    -6.493      15    -4.8644       124 
   3216.9723    -6.489      13    -4.8677       130 
   3216.9767    -6.485      20    -4.8704       129 
   3216.9812    -6.483      13    -4.8732       128 
   3216.9858    -6.482      14    -4.8761       132 
   3216.9903    -6.489      17    -4.8790       137 
   3217.8530    -6.547      12    -5.0603       135 
   3217.8552    -6.545      14    -5.0610       137 
   3217.8595    -6.551      14    -5.0625       134 
   3217.8617    -6.547      17    -5.0633       135 
   3434.0614   -12.550      14    12.8972       127 
   3434.0674   -12.546      18    12.9005       127 
   3434.0742   -12.550      12    12.9043       126 
   3487.8472   -12.010      19    15.1186        89 
   3487.8499   -12.007      16    15.1196       101 
   3487.8542   -11.998      13    15.1212       100 
   3487.8580   -12.008      18    15.1227       104 
   3487.8627   -12.009      14    15.1244       100 
   3487.8659   -12.023      16    15.1256        99 
   3607.9792    -9.807      16   -10.7691       102 
   3607.9814    -9.801      24   -10.7705       101 
   3607.9847    -9.807      22   -10.7727       102 
   3607.9869    -9.804      23   -10.7742       101 
   3607.9924    -9.808      19   -10.7778       100 
   3607.9951    -9.799      16   -10.7795        99 
   3633.9960    -9.215      11   -14.7692       122 
   3634.0021    -9.211      13   -14.7724       132 
   3634.0080    -9.213      16   -14.7755       119 
   3634.0150    -9.208      15   -14.7791       117 
   3634.1159    -9.203      16   -14.8203       116 
   3634.1205    -9.207      18   -14.8216       117 
   3634.1262    -9.210      16   -14.8231       118 
   3634.8008    -9.193      13   -14.7688       119 
   3634.8051    -9.201      13   -14.7706       122 
   3635.9177    -9.173      23   -14.9262       123 
   3635.9242    -9.180      30   -14.9298       112 
   3635.9369    -9.173      28   -14.9369       118 
   3635.9394    -9.179      24   -14.9383       114 
   3636.0997    -9.176      15   -15.0129       115 
   3636.1031    -9.166      11   -15.0140       119 
   3636.1077    -9.171      13   -15.0153       124 
   3636.1110    -9.175      15   -15.0163       121 
   3637.1677    -9.128      21   -15.1198       126 
   3637.1723    -9.130      20   -15.1203       123 
   3659.0186    -8.589      21   -15.9589       122 
   3659.0222    -8.598      18   -15.9598       120 
   3659.0268    -8.592      19   -15.9608       121 
   3659.0296    -8.593      13   -15.9614       118 
   3659.0697    -8.590      20   -15.9681       123 
   3659.0724    -8.594      23   -15.9684       126 
   3659.0763    -8.593      22   -15.9688       122 
   3659.0791    -8.593      19   -15.9691       122 
   3660.0796    -8.570      19   -15.9543       136 
   3660.0826    -8.564      12   -15.9545       120 
   3660.0873    -8.567      17   -15.9547       120 
   3660.0903    -8.576      19   -15.9549       126 
   3829.8706    -3.953      13    15.7678       100 
   3829.8727    -3.966      15    15.7688       123 
   3829.8762    -3.958      15    15.7705       128 
   3829.8785    -3.965      14    15.7716       132 
   3829.8828    -3.967      10    15.7737       131 
   3829.8863    -3.968      13    15.7754       130 
   3829.8887    -3.965      16    15.7766       133 
   3830.0616    -3.951      15    15.8472       112 
   3830.0657    -3.954      13    15.8482       124 
   3830.9110    -3.937      13    15.8098       111 
   3928.1065    -1.259      23     0.1473        97 
   3928.1118    -1.259      20     0.1435       107 
   3928.1180    -1.267      25     0.1391       103 
   4157.8929     0.120      12    11.6527       144 
   4157.8966     0.125      11    11.6548       144 
   4157.9019     0.114      11    11.6578       146 
   4157.9055     0.113       9    11.6599       143 
   4157.9109     0.123      15    11.6630       124 
   4157.9141     0.117       9    11.6649       129 
   4158.0810     0.090      14    11.7695       144 
   4158.0843     0.091      10    11.7714       145 
   4158.8546     0.067      16    11.8181        99 
   4158.8591     0.064      10    11.8203       121 
   4158.8630     0.063      14    11.8223       122 
   4158.8685     0.069      15    11.8250       125 
   4158.8726     0.060       9    11.8271       150 
   4159.9287     0.027      14    12.0405       137 
   4159.9323     0.029      11    12.0427       133 
   4159.9369     0.020       9    12.0456       132 
   4159.9400     0.058      14    12.0475       132 
   4159.9439     0.039      11    12.0499       120 
   4160.8485     0.006       9    12.1747       152 
   4160.8520     0.011       9    12.1763       131 
   4160.8604     0.000       3    12.1804       263 


==> 32_CCF_rvs_paper.dat <==
   4024.1070    9.562      52    -15.9816       123 
   4024.1202    9.557      52    -15.9813       127 
   5728.2797   -0.638      15      6.7807       186 
   5816.9981    1.626      12    -13.7272       224 
   5819.9725    1.704      16    -14.1085       117 
   5819.9808    1.710      13    -14.1133       129 
   5821.0443    1.737      16    -14.2724       199 
   5821.0583    1.737      15    -14.2792       195 
   5821.0714    1.736      13    -14.2852       202 
   5821.0846    1.739      12    -14.2909       203 
   5821.0980    1.735      14    -14.2964       193 
   5821.1126    1.736      16    -14.3018       192 
   5821.1261    1.737      14    -14.3063       193 
   6094.8580    9.008      17      6.5664       348 
   6106.9797    9.248      24      3.5259        74 
   6117.1437    9.453      14      0.8089       171 
   6142.0945    9.831      13     -5.6792       386 
   6143.8503    9.853      24     -6.0270        78 
   6183.0657   10.120      16    -13.8750       394 
   6238.9928    9.430      16    -14.4215       355 
   6239.1465    9.427      17    -14.3942       144 
   6239.1579    9.424      17    -14.3896       135 
   6317.9432    5.645      18      4.2283       204 
   6318.9395    5.588      18      4.4963       376 
   6413.8005   -0.640      17     14.7678       117 
   6496.9580   -3.549      17     -2.9681       322 
   6496.9799   -3.552      18     -2.9808       308 
   6498.1020   -3.573      20     -3.3237       329 
   6498.1240   -3.570      18     -3.3394       324 
   6561.8975   -3.988      12    -15.2531       350 
   6638.0416   -3.316      22     -8.0841       119 
   6639.9337   -3.288      20     -7.6295       136 

